Split-explicit external mode solver in finite volume sea ice ocean model FESOM2

A novel split-explicit (SE) external mode solver for the Finite volumE Sea ice-Ocean Model (FESOM2) is presented. It is compared with the semi-implicit (SI) solver currently used in FESOM2. The SE solver utilises a dissipative asynchronous (forward-backward) time-stepping scheme. Its implementation with Arbitrary Lagrangian-Eulerian (ALE) vertical coordinates like Z-star and Z-tilde is explored. The comparisons are performed through multiple test cases involving idealised and realistic global simulations. The SE solver demonstrates lower phase errors and dissipation, but maintain a simulated mean ocean state very similar to the SI solver. The SE solver is also shown to possess better run-time performance and parallel scalability across all tested workloads.

==> README_copernicus_package_6_8.txt <==
File: README_copernicus_package_6_8.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 6.8, 28 March 2022
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2022 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 9.46, 25 March 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 18 January 2022
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
